Convergence Without Finite Exactness in the Eigenstate Quantum Bootstrap

The eigenstate quantum-mechanical bootstrap can converge to the physical moment set while remaining nonexact at every finite order. We prove this for a one-dimensional quasi-exactly solvable sextic oscillator at explicitly known eigenvalues, including excited levels. At every finite order, the lower and upper bounds on $u^2$ remain strictly below and above its physical value, even after adjoining arbitrary finite polynomial Gram tests and all eigenstate-annihilator relations visible in the retained moment space. Hence neither side of the centered observable admits a finite sum-of-squares certificate modulo the eigenstate annihilator. The gap persists under any finite set of additional localizing constraints whose weights are strictly positive on polynomial vectors. We then prove convergence for polynomial Schr\"odinger operators satisfying explicit sum-of-squares confinement and derivative bounds. The eigenstate relations give moment estimates uniform in the truncation order; these yield a regular Schr\"odinger representation supported on the prescribed eigenspace. Finally, a four-mode extension combines this fixed-observable obstruction with feasible position moments having no positive representing measure at every finite order. At level three, this construction yields nonphysical feasible points with strictly positive definite moment matrices.

==> outputs/physcheck.txt <==
K=3 e=-4: physical <u^2> = 1.5610933375099455521; max deviation from the exact affine space 1.34e-58; smallest moment-matrix eigenvalue per block ['0.00412', '8.52e-6']
K=3 e=+0: physical <u^2> = 0.71698319622918749305; max deviation from the exact affine space 2.04e-58; smallest moment-matrix eigenvalue per block ['0.474', '0.00145']
K=3 e=+4: physical <u^2> = 1.2144632215392336987; max deviation from the exact affine space 4.46e-57; smallest moment-matrix eigenvalue per block ['0.165', '0.00746']
K=4 e=-4: physical <u^2> = 1.5610933375099455521; max deviation from the exact affine space 1.04e-57; smallest moment-matrix eigenvalue per block ['1.83e-10', '8.52e-6']
K=4 e=+0: physical <u^2> = 0.71698319622918749305; max deviation from the exact affine space 7.41e-56; smallest moment-matrix eigenvalue per block ['1.52e-8', '0.00145']
K=4 e=+4: physical <u^2> = 1.2144632215392336987; max deviation from the exact affine space 3.68e-55; smallest moment-matrix eigenvalue per block ['7.33e-7', '0.00746']
K=5 e=-4: physical <u^2> = 1.5610933375099455521; max deviation from the exact affine space 8.14e-55; smallest moment-matrix eigenvalue per block ['1.83e-10', '-9.0e-59']
K=5 e=+0: physical <u^2> = 0.71698319622918749305; max deviation from the exact affine space 2.05e-55; smallest moment-matrix eigenvalue per block ['1.52e-8', '4.17e-59']
K=5 e=+4: physical <u^2> = 1.2144632215392336987; max deviation from the exact affine space 1.42e-52; smallest moment-matrix eigenvalue per block ['7.33e-7', '-9.23e-57']


==> outputs/table.txt <==
K=3 e=-4 (7 free variables): a_e=1.56109333751  lower 1.2223430416464 gap 0.339 [primal-dual 3.5e-5, pdFEAS]  upper 2.0238068897291 gap 0.463 [primal-dual 0.00021, pdFEAS]  0s
K=3 e=+0 (7 free variables): a_e=0.716983196229  lower 0.21320071635561 gap 0.504 [primal-dual 0.0, pdOPT]  upper 2.3038531174606 gap 1.59 [primal-dual 0.00013, pdFEAS]  0s
K=3 e=+4 (7 free variables): a_e=1.21446322154  lower 0.040186305760233 gap 1.17 [primal-dual 0.0, pdOPT]  upper 2.48403217697 gap 1.27 [primal-dual 0.0001, pdFEAS]  0s
K=4 e=-4 (8 free variables): a_e=1.56109333751  lower 1.489767591281 gap 0.0713 [primal-dual 0.0001, pdFEAS]  upper 1.5611262752737 gap 3.29e-5 [primal-dual 3.6e-10, pdFEAS]  1s
K=4 e=+0 (8 free variables): a_e=0.716983196229  lower 0.60798728795196 gap 0.109 [primal-dual 4.5e-5, pdFEAS]  upper 1.2249023171826 gap 0.508 [primal-dual 8.1e-5, pdFEAS]  1s
K=4 e=+4 (8 free variables): a_e=1.21446322154  lower 0.81433809385135 gap 0.4 [primal-dual 3.7e-5, pdFEAS]  upper 1.4759880165064 gap 0.262 [primal-dual 1.6e-8, pdFEAS]  1s
K=5 e=-4 (8 free variables): a_e=1.56109333751  lower 1.5610933360828 gap 1.43e-9 [primal-dual 0.0, pdOPT]  upper 1.5610933379255 gap 4.16e-10 [primal-dual 0.0, pdOPT]  1s
K=5 e=+0 (8 free variables): a_e=0.716983196229  lower 0.71698316346838 gap 3.28e-8 [primal-dual 0.0, pdOPT]  upper 0.71698320535344 gap 9.12e-9 [primal-dual 0.0, pdOPT]  1s
K=5 e=+4 (8 free variables): a_e=1.21446322154  lower 1.2144604040947 gap 2.82e-6 [primal-dual 0.0, pdOPT]  upper 1.2144640018109 gap 7.8e-7 [primal-dual 0.0, pdOPT]  1s

